The Seven Sisters DANCe III: Projected spatial distribution

Methods. We compute Bayesian evidences and Bayes Factors for a set of variations of the classical radial models by King (1962), Elson et al. (1987) and Lauer et al. (1995). The variations incorporate different degrees of model freedom and complexity, amongst which we include biaxial (elliptical) symmetry, and luminosity segregation. As a by-product of the model comparison, we obtain posterior distributions and maximum a posteriori estimates for each set of model parameters. Results. We find that the model comparison results depend on the spatial extent of the region used for the analysis. For a circle of 11.5 parsecs around the cluster centre (the most homogeneous and complete region), we find no compelling reason to abandon Kings model, although the Generalised King model, introduced in this work, has slightly better fitting properties. Furthermore, we find strong evidence against radially symmetric models when compared to the elliptic extensions. Finally, we find that including mass segregation in the form of luminosity segregation in the J band, is strongly supported in all our models. Conclusions. We have put the question of the projected spatial distribution of the Pleiades cluster on a solid probabilistic framework, and inferred its properties using the most exhaustive and least contaminated list of Pleiades candidate members available to date. Our results suggest however that this sample may still lack about 20% of the expected number of cluster members. Therefore, this study should be revised when the completeness and homogeneity of the data can be extended beyond the 11.5 parsecs limit. Such study will allow a more precise determination of the Pleiades spatial distribution, its tidal radius, ellipticity, number of objects and total mass.

==> Analysis/BayesFactors/BF_All_11.txt <==
\begin{tabular}{lrrrrrrrrrrrrrrrrrr}
\toprule
{} &      EFF &      GDP &    GKing &     King &   OGKing &     RGDP &      EFF &      GDP &    GKing &     King &   OGKing &     RGDP &      EFF &      GDP &    GKing &     King &   OGKing &     RGDP \\
\midrule
EFF    & -4569.15 &     8.83 &     0.83 &     0.40 &     0.19 &     2.53 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 \\
GDP    &     0.11 & -4571.33 &     0.09 &     0.05 &     0.02 &     0.29 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 \\
GKing  &     1.21 &    10.64 & -4568.97 &     0.48 &     0.23 &     3.05 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 \\
King   &     2.51 &    22.17 &     2.08 & -4568.23 &     0.49 &     6.35 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 \\
OGKing &     5.13 &    45.31 &     4.26 &     2.04 & -4567.52 &    12.99 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 \\
RGDP   &     0.40 &     3.49 &     0.33 &     0.16 &     0.08 & -4570.08 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 \\
EFF    &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 & -4557.32 &     5.14 &     0.08 &     0.08 &     0.01 &     0.84 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 \\
GDP    &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     0.19 & -4558.96 &     0.02 &     0.02 &    <1e-2 &     0.16 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 \\
GKing  &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &    12.31 &    63.26 & -4554.81 &     0.97 &     0.13 &    10.37 &    <1e-2 &     0.01 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 \\
King   &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &    12.64 &    64.93 &     1.03 & -4554.78 &     0.14 &    10.64 &    <1e-2 &     0.01 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 \\
OGKing &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &    91.95 &   472.37 &     7.47 &     7.28 & -4552.80 &    77.41 &     0.04 &     0.10 &    <1e-2 &    <1e-2 &    <1e-2 &     0.04 \\
RGDP   &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     1.19 &     6.10 &     0.10 &     0.09 &     0.01 & -4557.15 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 &    <1e-2 \\
EFF    &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &   212.43 &   206.96 &    28.45 &     >999 & -4549.45 &     2.95 &     0.10 &     0.03 &     0.16 &     1.15 \\
GDP    &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &   886.29 &     >999 &    71.98 &    70.13 &     9.64 &   746.15 &     0.34 & -4550.53 &     0.03 &     0.01 &     0.05 &     0.39 \\
GKing  &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &   293.70 &     >999 &    10.32 &    30.47 & -4547.12 &     0.32 &     1.64 &    11.86 \\
King   &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &   913.86 &     >999 &    32.12 &    94.81 &     3.11 & -4545.98 &     5.10 &    36.91 \\
OGKing &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &   179.23 &     >999 &     6.30 &    18.59 &     0.61 &     0.20 & -4547.61 &     7.24 \\
RGDP   &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &     >999 &   184.89 &   180.13 &    24.76 &     >999 &     0.87 &     2.57 &     0.08 &     0.03 &     0.14 & -4549.59 \\
\bottomrule
\end{tabular}


==> Analysis/BayesFactors/BF_Centre_11.txt <==
\begin{tabular}{lrrrrrr}
\toprule
{} &      EFF &      GDP &    GKing &     King &   OGKing &     RGDP \\
\midrule
EFF    & -4569.15 &     8.83 &     0.83 &     0.40 &     0.19 &     2.53 \\
GDP    &     0.11 & -4571.33 &     0.09 &     0.05 &     0.02 &     0.29 \\
GKing  &     1.21 &    10.64 & -4568.97 &     0.48 &     0.23 &     3.05 \\
King   &     2.51 &    22.17 &     2.08 & -4568.23 &     0.49 &     6.35 \\
OGKing &     5.13 &    45.31 &     4.26 &     2.04 & -4567.52 &    12.99 \\
RGDP   &     0.40 &     3.49 &     0.33 &     0.16 &     0.08 & -4570.08 \\
\bottomrule
\end{tabular}


==> Analysis/BayesFactors/BF_Elliptic_11.txt <==
\begin{tabular}{lrrrrrr}
\toprule
{} &      EFF &      GDP &    GKing &     King &   OGKing &     RGDP \\
\midrule
EFF    & -4557.32 &     5.14 &     0.08 &     0.08 &     0.01 &     0.84 \\
GDP    &     0.19 & -4558.96 &     0.02 &     0.02 &    <1e-2 &     0.16 \\
GKing  &    12.31 &    63.26 & -4554.81 &     0.97 &     0.13 &    10.37 \\
King   &    12.64 &    64.93 &     1.03 & -4554.78 &     0.14 &    10.64 \\
OGKing &    91.95 &   472.37 &     7.47 &     7.28 & -4552.80 &    77.41 \\
RGDP   &     1.19 &     6.10 &     0.10 &     0.09 &     0.01 & -4557.15 \\
\bottomrule
\end{tabular}


==> Analysis/BayesFactors/BF_Segregated_11.txt <==
\begin{tabular}{lrrrrrr}
\toprule
{} &      EFF &      GDP &    GKing &     King &   OGKing &     RGDP \\
\midrule
EFF    & -4549.45 &     2.95 &     0.10 &     0.03 &     0.16 &     1.15 \\
GDP    &     0.34 & -4550.53 &     0.03 &     0.01 &     0.05 &     0.39 \\
GKing  &    10.32 &    30.47 & -4547.12 &     0.32 &     1.64 &    11.86 \\
King   &    32.12 &    94.81 &     3.11 & -4545.98 &     5.10 &    36.91 \\
OGKing &     6.30 &    18.59 &     0.61 &     0.20 & -4547.61 &     7.24 \\
RGDP   &     0.87 &     2.57 &     0.08 &     0.03 &     0.14 & -4549.59 \\
\bottomrule
\end{tabular}


==> Analysis/Centre/EFF_11/Ctr_EFF_map.txt <==
56.657	24.177	2.233	2.534


==> Analysis/Centre/GDP_11/Ctr_GDP_map.txt <==
56.664	24.172	3.023	0.639	2.952	0.092


==> Analysis/Centre/GKing_11/Ctr_GKing_map.txt <==
56.665	24.161	1.422	18.172	0.463	1.475


==> Analysis/Centre/GKing_11/Ctr_GKing_mass.txt <==
1408.420
0.00000e+00 0.00000e+00
1.01010e+02 0.00000e+00
2.02020e+02 0.00000e+00
3.03030e+02 9.42184e-06
4.04040e+02 4.47537e-05
5.05051e+02 1.15418e-04
6.06061e+02 2.02570e-04
7.07071e+02 2.04925e-04
8.08081e+02 2.89722e-04
9.09091e+02 3.22698e-04
1.01010e+03 3.36831e-04
1.11111e+03 3.29764e-04
1.21212e+03 2.77944e-04
1.31313e+03 3.22698e-04
1.41414e+03 2.89722e-04
1.51515e+03 2.54390e-04
1.61616e+03 2.52034e-04
1.71717e+03 2.73233e-04
1.81818e+03 2.52034e-04
1.91919e+03 2.37901e-04
2.02020e+03 2.40257e-04
2.12121e+03 2.63812e-04
2.22222e+03 2.28480e-04
2.32323e+03 2.33191e-04
2.42424e+03 1.36617e-04
2.52525e+03 1.50749e-04
2.62626e+03 1.83726e-04
2.72727e+03 1.57816e-04
2.82828e+03 1.43683e-04
2.92929e+03 1.41328e-04
3.03030e+03 1.38972e-04
3.13131e+03 1.50749e-04
3.23232e+03 1.64882e-04
3.33333e+03 1.29550e-04
3.43434e+03 1.36617e-04
3.53535e+03 1.22484e-04
3.63636e+03 9.42184e-05
3.73737e+03 1.24839e-04
3.83838e+03 9.42184e-05
3.93939e+03 9.65739e-05
4.04040e+03 9.89293e-05
4.14141e+03 8.00857e-05
4.24242e+03 1.15418e-04
4.34343e+03 9.65739e-05
4.44444e+03 6.83084e-05
4.54545e+03 7.53747e-05
4.64646e+03 7.30193e-05
4.74747e+03 8.00857e-05
4.84848e+03 6.35974e-05
4.94949e+03 4.47537e-05
5.05051e+03 8.47966e-05
5.15152e+03 7.30193e-05
5.25253e+03 4.94647e-05
5.35354e+03 5.88865e-05
5.45455e+03 6.35974e-05
5.55556e+03 5.41756e-05
5.65657e+03 7.53747e-05
5.75758e+03 5.41756e-05
5.85859e+03 4.71092e-05
5.95960e+03 4.23983e-05
6.06061e+03 4.23983e-05
6.16162e+03 5.65310e-05
6.26263e+03 5.41756e-05
6.36364e+03 5.18201e-05
6.46465e+03 3.76874e-05
6.56566e+03 4.47537e-05
6.66667e+03 3.53319e-05
6.76768e+03 4.94647e-05
6.86869e+03 4.23983e-05
6.96970e+03 4.00428e-05
7.07071e+03 3.29764e-05
7.17172e+03 3.29764e-05
7.27273e+03 2.11991e-05
7.37374e+03 3.06210e-05
7.47475e+03 4.47537e-05
7.57576e+03 4.71092e-05
7.67677e+03 3.29764e-05
7.77778e+03 3.76874e-05
7.87879e+03 5.18201e-05
7.97980e+03 2.82655e-05
8.08081e+03 3.53319e-05
8.18182e+03 2.11991e-05
8.28283e+03 3.29764e-05
8.38384e+03 3.53319e-05
8.48485e+03 3.76874e-05
8.58586e+03 1.88437e-05
8.68687e+03 3.06210e-05
8.78788e+03 3.29764e-05
8.88889e+03 3.76874e-05
8.98990e+03 3.29764e-05
9.09091e+03 1.88437e-05
9.19192e+03 3.76874e-05
9.29293e+03 2.11991e-05
9.39394e+03 3.29764e-05
9.49495e+03 2.82655e-05
9.59596e+03 1.41328e-05
9.69697e+03 2.11991e-05
9.79798e+03 2.11991e-05
9.89899e+03 2.59101e-05
1.00000e+04 0.00000e+00


==> Analysis/Centre/GKing_11/Ctr_GKing_numbers.txt <==
2087.304
1.00000e+03 0.00000e+00
1.18367e+03 0.00000e+00
1.36735e+03 0.00000e+00
1.55102e+03 0.00000e+00
1.73469e+03 0.00000e+00
1.91837e+03 2.44692e-03
2.10204e+03 1.85311e-03
2.28571e+03 5.75422e-04
2.46939e+03 2.16013e-04
2.65306e+03 8.36476e-05
2.83673e+03 6.52635e-05
3.02041e+03 3.67682e-05
3.20408e+03 3.03337e-05
3.38776e+03 1.10304e-05
3.57143e+03 1.19497e-05
3.75510e+03 1.83841e-05
3.93878e+03 1.10304e-05
4.12245e+03 1.74649e-05
4.30612e+03 9.19204e-06
4.48980e+03 7.35363e-06
4.67347e+03 3.67682e-06
4.85714e+03 4.59602e-06
5.04082e+03 1.83841e-06
5.22449e+03 2.75761e-06
5.40816e+03 4.59602e-06
5.59184e+03 9.19204e-07
5.77551e+03 3.67682e-06
5.95918e+03 5.51522e-06
6.14286e+03 2.75761e-06
6.32653e+03 9.19204e-07
6.51020e+03 2.75761e-06
6.69388e+03 3.67682e-06
6.87755e+03 0.00000e+00
7.06122e+03 0.00000e+00
7.24490e+03 9.19204e-07
7.42857e+03 0.00000e+00
7.61224e+03 9.19204e-07
7.79592e+03 1.83841e-06
7.97959e+03 0.00000e+00
8.16327e+03 0.00000e+00
8.34694e+03 9.19204e-07
8.53061e+03 0.00000e+00
8.71429e+03 9.19204e-07
8.89796e+03 9.19204e-07
9.08163e+03 0.00000e+00
9.26531e+03 1.83841e-06
9.44898e+03 1.83841e-06
9.63265e+03 1.83841e-06
9.81633e+03 9.19204e-07
1.00000e+04 0.00000e+00


==> Analysis/Centre/King_11/Ctr_King_map.txt <==
56.665	24.164	2.038	32.079


==> Analysis/Centre/King_11/Ctr_King_mass.txt <==
8583.597
0.00000e+00 0.00000e+00
1.01010e+02 0.00000e+00
2.02020e+02 0.00000e+00
3.03030e+02 0.00000e+00
4.04040e+02 0.00000e+00
5.05051e+02 7.34967e-06
6.06061e+02 1.46993e-05
7.07071e+02 8.81960e-05
8.08081e+02 8.81960e-05
9.09091e+02 8.08463e-05
1.01010e+03 7.34967e-05
1.11111e+03 4.40980e-05
1.21212e+03 8.81960e-05
1.31313e+03 5.14477e-05
1.41414e+03 8.81960e-05
1.51515e+03 6.61470e-05
1.61616e+03 1.17595e-04
1.71717e+03 7.34967e-05
1.81818e+03 9.55457e-05
1.91919e+03 1.10245e-04
2.02020e+03 5.87973e-05
2.12121e+03 5.14477e-05
2.22222e+03 1.24944e-04
2.32323e+03 7.34967e-05
2.42424e+03 3.67483e-05
2.52525e+03 8.08463e-05
2.62626e+03 5.14477e-05
2.72727e+03 9.55457e-05
2.82828e+03 6.61470e-05
2.92929e+03 1.24944e-04
3.03030e+03 1.39644e-04
3.13131e+03 1.24944e-04
3.23232e+03 1.24944e-04
3.33333e+03 1.02895e-04
3.43434e+03 1.02895e-04
3.53535e+03 1.02895e-04
3.63636e+03 5.87973e-05
3.73737e+03 8.81960e-05
3.83838e+03 1.24944e-04
3.93939e+03 1.10245e-04
4.04040e+03 8.08463e-05
4.14141e+03 1.02895e-04
4.24242e+03 8.81960e-05
4.34343e+03 8.08463e-05
4.44444e+03 1.32294e-04
4.54545e+03 1.10245e-04
4.64646e+03 8.81960e-05
4.74747e+03 9.55457e-05
4.84848e+03 8.08463e-05
4.94949e+03 1.24944e-04
5.05051e+03 5.87973e-05
5.15152e+03 8.08463e-05
5.25253e+03 5.87973e-05
5.35354e+03 9.55457e-05
5.45455e+03 1.10245e-04
5.55556e+03 7.34967e-05
5.65657e+03 1.32294e-04
5.75758e+03 1.02895e-04
5.85859e+03 7.34967e-05
5.95960e+03 8.81960e-05
6.06061e+03 1.46993e-04
6.16162e+03 1.10245e-04
6.26263e+03 1.17595e-04
6.36364e+03 7.34967e-05
6.46465e+03 1.17595e-04
6.56566e+03 8.81960e-05
6.66667e+03 1.54343e-04
6.76768e+03 1.17595e-04
6.86869e+03 9.55457e-05
6.96970e+03 1.61693e-04
7.07071e+03 1.76392e-04
7.17172e+03 7.34967e-05
7.27273e+03 1.10245e-04
7.37374e+03 1.17595e-04
7.47475e+03 1.32294e-04
7.57576e+03 1.69042e-04
7.67677e+03 1.24944e-04
7.77778e+03 1.10245e-04
7.87879e+03 1.39644e-04
7.97980e+03 1.24944e-04
8.08081e+03 1.02895e-04
8.18182e+03 1.39644e-04
8.28283e+03 1.24944e-04
8.38384e+03 1.46993e-04
8.48485e+03 1.61693e-04
8.58586e+03 1.24944e-04
8.68687e+03 1.46993e-04
8.78788e+03 1.61693e-04
8.88889e+03 1.46993e-04
8.98990e+03 9.55457e-05
9.09091e+03 1.32294e-04
9.19192e+03 1.61693e-04
9.29293e+03 1.54343e-04
9.39394e+03 1.46993e-04
9.49495e+03 8.08463e-05
9.59596e+03 1.46993e-04
9.69697e+03 1.46993e-04
9.79798e+03 1.39644e-04
9.89899e+03 1.83742e-04
1.00000e+04 0.00000e+00


==> Analysis/Centre/King_11/Ctr_King_numbers.txt <==
2250.605
1.00000e+03 0.00000e+00
1.18367e+03 0.00000e+00
1.36735e+03 0.00000e+00
1.55102e+03 0.00000e+00
1.73469e+03 0.00000e+00
1.91837e+03 5.51284e-04
2.10204e+03 2.19892e-03
2.28571e+03 1.50463e-03
2.46939e+03 4.58021e-04
2.65306e+03 2.22793e-04
2.83673e+03 1.32640e-04
3.02041e+03 1.06733e-04
3.20408e+03 5.49211e-05
3.38776e+03 3.93774e-05
3.57143e+03 3.83412e-05
3.75510e+03 2.59062e-05
3.93878e+03 2.38337e-05
4.12245e+03 1.34712e-05
4.30612e+03 1.24350e-05
4.48980e+03 8.28998e-06
4.67347e+03 1.34712e-05
4.85714e+03 5.18124e-06
5.04082e+03 1.03625e-05
5.22449e+03 3.10874e-06
5.40816e+03 2.07250e-06
5.59184e+03 3.10874e-06
5.77551e+03 4.14499e-06
5.95918e+03 1.03625e-06
6.14286e+03 2.07250e-06
6.32653e+03 1.03625e-06
6.51020e+03 3.10874e-06
6.69388e+03 0.00000e+00
6.87755e+03 1.03625e-06
7.06122e+03 0.00000e+00
7.24490e+03 1.03625e-06
7.42857e+03 1.03625e-06
7.61224e+03 0.00000e+00
7.79592e+03 0.00000e+00
7.97959e+03 0.00000e+00
8.16327e+03 1.03625e-06
8.34694e+03 0.00000e+00
8.53061e+03 0.00000e+00
8.71429e+03 0.00000e+00
8.89796e+03 0.00000e+00
9.08163e+03 0.00000e+00
9.26531e+03 0.00000e+00
9.44898e+03 0.00000e+00
9.63265e+03 0.00000e+00
9.81633e+03 0.00000e+00
1.00000e+04 0.00000e+00


==> Analysis/Centre/OGKing_11/Ctr_OGKing_map.txt <==
56.656	24.166	1.378	18.870


==> Analysis/Centre/OGKing_11/Ctr_OGKing_mass.txt <==
2277.198
0.00000e+00 0.00000e+00
1.01010e+02 0.00000e+00
2.02020e+02 0.00000e+00
3.03030e+02 0.00000e+00
4.04040e+02 0.00000e+00
5.05051e+02 1.22097e-05
6.06061e+02 3.86639e-05
7.07071e+02 3.05242e-05
8.08081e+02 5.49435e-05
9.09091e+02 6.10483e-05
1.01010e+03 8.75026e-05
1.11111e+03 1.24132e-04
1.21212e+03 1.20062e-04
1.31313e+03 1.28201e-04
1.41414e+03 1.44481e-04
1.51515e+03 2.23844e-04
1.61616e+03 2.50298e-04
1.71717e+03 3.39836e-04
1.81818e+03 4.19198e-04
1.91919e+03 5.20946e-04
2.02020e+03 5.43330e-04
2.12121e+03 6.10483e-04
2.22222e+03 5.10771e-04
2.32323e+03 5.31120e-04
2.42424e+03 5.57575e-04
2.52525e+03 4.96526e-04
2.62626e+03 4.49723e-04
2.72727e+03 4.13094e-04
2.82828e+03 2.95067e-04
2.92929e+03 2.72682e-04
3.03030e+03 2.38088e-04
3.13131e+03 1.72970e-04
3.23232e+03 1.60761e-04
3.33333e+03 1.75005e-04
3.43434e+03 1.22097e-04
3.53535e+03 9.56423e-05
3.63636e+03 1.18027e-04
3.73737e+03 8.54676e-05
3.83838e+03 5.90134e-05
3.93939e+03 5.90134e-05
4.04040e+03 6.91881e-05
4.14141e+03 6.71531e-05
4.24242e+03 5.69784e-05
4.34343e+03 4.68037e-05
4.44444e+03 4.88386e-05
4.54545e+03 3.45940e-05
4.64646e+03 3.86639e-05
4.74747e+03 3.45940e-05
4.84848e+03 3.86639e-05
4.94949e+03 4.06989e-05
5.05051e+03 4.68037e-05
5.15152e+03 2.84892e-05
5.25253e+03 2.64543e-05
5.35354e+03 5.29085e-05
5.45455e+03 3.05242e-05
5.55556e+03 3.45940e-05
5.65657e+03 1.62795e-05
5.75758e+03 3.25591e-05
5.85859e+03 2.64543e-05
5.95960e+03 2.84892e-05
6.06061e+03 3.05242e-05
6.16162e+03 2.23844e-05
6.26263e+03 2.03494e-05
6.36364e+03 2.23844e-05
6.46465e+03 2.03494e-05
6.56566e+03 1.62795e-05
6.66667e+03 2.44193e-05
6.76768e+03 1.62795e-05
6.86869e+03 2.44193e-05
6.96970e+03 2.23844e-05
7.07071e+03 2.23844e-05
7.17172e+03 1.62795e-05
7.27273e+03 1.62795e-05
7.37374e+03 2.03494e-05
7.47475e+03 1.22097e-05
7.57576e+03 1.22097e-05
7.67677e+03 2.03494e-05
7.77778e+03 1.62795e-05
7.87879e+03 8.13977e-06
7.97980e+03 1.62795e-05
8.08081e+03 1.62795e-05
8.18182e+03 2.03494e-05
8.28283e+03 1.01747e-05
8.38384e+03 1.42446e-05
8.48485e+03 8.13977e-06
8.58586e+03 8.13977e-06
8.68687e+03 1.01747e-05
8.78788e+03 8.13977e-06
8.88889e+03 1.62795e-05
8.98990e+03 1.22097e-05
9.09091e+03 8.13977e-06
9.19192e+03 1.01747e-05
9.29293e+03 1.22097e-05
9.39394e+03 8.13977e-06
9.49495e+03 6.10483e-06
9.59596e+03 6.10483e-06
9.69697e+03 1.01747e-05
9.79798e+03 8.13977e-06
9.89899e+03 4.06989e-06
1.00000e+04 0.00000e+00


==> Analysis/Centre/OGKing_11/Ctr_OGKing_numbers.txt <==
2086.338
1.00000e+03 0.00000e+00
1.18367e+03 0.00000e+00
1.36735e+03 0.00000e+00
1.55102e+03 0.00000e+00
1.73469e+03 0.00000e+00
1.91837e+03 2.88079e-03
2.10204e+03 1.59551e-03
2.28571e+03 3.35846e-04
2.46939e+03 1.58566e-04
2.65306e+03 1.04398e-04
2.83673e+03 6.20478e-05
3.02041e+03 4.43198e-05
3.20408e+03 3.15163e-05
3.38776e+03 2.85617e-05
3.57143e+03 2.95466e-05
3.75510e+03 2.06826e-05
3.93878e+03 1.57582e-05
4.12245e+03 1.57582e-05
4.30612e+03 1.37884e-05
4.48980e+03 8.86397e-06
4.67347e+03 8.86397e-06
4.85714e+03 8.86397e-06
5.04082e+03 1.08337e-05
5.22449e+03 7.87908e-06
5.40816e+03 3.93954e-06
5.59184e+03 5.90931e-06
5.77551e+03 5.90931e-06
5.95918e+03 3.93954e-06
6.14286e+03 2.95466e-06
6.32653e+03 1.96977e-06
6.51020e+03 4.92443e-06
6.69388e+03 5.90931e-06
6.87755e+03 1.96977e-06
7.06122e+03 9.84885e-07
7.24490e+03 1.96977e-06
7.42857e+03 1.96977e-06
7.61224e+03 2.95466e-06
7.79592e+03 1.96977e-06
7.97959e+03 0.00000e+00
8.16327e+03 4.92443e-06
8.34694e+03 9.84885e-07
8.53061e+03 1.96977e-06
8.71429e+03 1.96977e-06
8.89796e+03 0.00000e+00
9.08163e+03 0.00000e+00
9.26531e+03 0.00000e+00
9.44898e+03 9.84885e-07
9.63265e+03 2.95466e-06
9.81633e+03 9.84885e-07
1.00000e+04 0.00000e+00


==> Analysis/Centre/RGDP_11/Ctr_RGDP_map.txt <==
56.658	24.174	3.114	0.687	3.135


==> Analysis/Elliptic/EFF_11/Ell_EFF_map.txt <==
56.658	24.146	0.990	2.608	2.107	2.579	0.222


==> Analysis/Elliptic/GDP_11/Ell_GDP_map.txt <==
56.641	24.154	1.015	3.898	3.140	0.681	3.281	0.038	0.232


==> Analysis/Elliptic/GKing_11/Ell_GKing_map.txt <==
56.659	24.140	0.938	1.346	18.001	1.213	12.789	0.482	1.336	0.101	0.304


==> Analysis/Elliptic/GKing_11/Ell_GKing_mass.txt <==
1955.552 4227.227
0.00000e+00 0.00000e+00 0.00000e+00
1.01010e+02 0.00000e+00 0.00000e+00
2.02020e+02 0.00000e+00 0.00000e+00
3.03030e+02 0.00000e+00 0.00000e+00
4.04040e+02 3.85814e-06 0.00000e+00
5.05051e+02 1.54326e-05 0.00000e+00
6.06061e+02 2.70070e-05 0.00000e+00
7.07071e+02 6.75175e-05 0.00000e+00
8.08081e+02 9.45246e-05 0.00000e+00
9.09091e+02 1.40822e-04 0.00000e+00
1.01010e+03 1.65900e-04 2.50253e-06
1.11111e+03 2.08340e-04 0.00000e+00
1.21212e+03 2.08340e-04 2.50253e-06
1.31313e+03 2.19914e-04 2.50253e-06
1.41414e+03 2.04482e-04 5.00506e-06
1.51515e+03 2.35347e-04 1.00101e-05
1.61616e+03 2.35347e-04 1.75177e-05
1.71717e+03 2.06411e-04 1.25126e-05
1.81818e+03 2.58496e-04 2.75278e-05
1.91919e+03 2.43063e-04 1.75177e-05
2.02020e+03 2.14127e-04 4.75480e-05
2.12121e+03 2.27631e-04 6.50657e-05
2.22222e+03 2.33418e-04 7.75784e-05
2.32323e+03 2.50779e-04 9.00910e-05
2.42424e+03 1.87120e-04 9.00910e-05
2.52525e+03 1.83262e-04 1.02604e-04
2.62626e+03 2.04482e-04 1.20121e-04
2.72727e+03 1.87120e-04 1.00101e-04
2.82828e+03 1.62042e-04 1.47649e-04
2.92929e+03 1.63971e-04 1.40142e-04
3.03030e+03 1.67829e-04 1.72674e-04
3.13131e+03 1.79404e-04 1.45147e-04
3.23232e+03 1.90978e-04 1.12614e-04
3.33333e+03 1.58184e-04 2.00202e-04
3.43434e+03 1.25390e-04 1.75177e-04
3.53535e+03 1.54326e-04 1.45147e-04
3.63636e+03 1.58184e-04 1.72674e-04
3.73737e+03 1.36964e-04 1.70172e-04
3.83838e+03 1.42751e-04 1.75177e-04
3.93939e+03 1.21532e-04 2.12715e-04
4.04040e+03 1.46610e-04 2.00202e-04
4.14141e+03 1.38893e-04 1.97700e-04
4.24242e+03 1.13815e-04 1.82685e-04
4.34343e+03 1.23461e-04 1.72674e-04
4.44444e+03 1.08028e-04 2.07710e-04
4.54545e+03 1.15744e-04 2.25228e-04
4.64646e+03 9.25955e-05 1.45147e-04
4.74747e+03 1.09957e-04 1.90192e-04
4.84848e+03 1.02241e-04 1.52654e-04
4.94949e+03 9.64536e-05 1.45147e-04
5.05051e+03 8.10210e-05 1.25126e-04
5.15152e+03 9.45246e-05 1.60162e-04
5.25253e+03 1.00312e-04 1.45147e-04
5.35354e+03 1.19602e-04 1.92695e-04
5.45455e+03 5.78722e-05 1.60162e-04
5.55556e+03 6.94466e-05 1.22624e-04
5.65657e+03 7.71629e-05 1.30131e-04
5.75758e+03 7.71629e-05 1.72674e-04
5.85859e+03 6.94466e-05 1.90192e-04
5.95960e+03 7.52338e-05 1.60162e-04
6.06061e+03 5.40140e-05 1.30131e-04
6.16162e+03 6.55885e-05 1.50152e-04
6.26263e+03 6.55885e-05 1.40142e-04
6.36364e+03 8.29501e-05 1.22624e-04
6.46465e+03 7.90920e-05 1.27629e-04
6.56566e+03 6.17303e-05 1.25126e-04
6.66667e+03 8.29501e-05 1.30131e-04
6.76768e+03 4.05105e-05 1.15116e-04
6.86869e+03 8.29501e-05 1.47649e-04
6.96970e+03 6.17303e-05 1.00101e-04
7.07071e+03 5.98012e-05 9.75986e-05
7.17172e+03 4.05105e-05 1.42644e-04
7.27273e+03 5.40140e-05 1.35137e-04
7.37374e+03 5.20850e-05 1.05106e-04
7.47475e+03 5.20850e-05 8.25834e-05
7.57576e+03 3.66524e-05 9.25935e-05
7.67677e+03 4.82268e-05 1.22624e-04
7.77778e+03 2.70070e-05 1.00101e-04
7.87879e+03 5.01559e-05 8.50859e-05
7.97980e+03 4.82268e-05 8.75885e-05
8.08081e+03 4.05105e-05 7.75784e-05
8.18182e+03 3.85814e-05 8.00809e-05
8.28283e+03 4.24396e-05 8.75885e-05
8.38384e+03 5.98012e-05 5.75581e-05
8.48485e+03 3.85814e-05 7.00708e-05
8.58586e+03 2.31489e-05 9.75986e-05
8.68687e+03 3.66524e-05 8.25834e-05
8.78788e+03 5.59431e-05 6.25632e-05
8.88889e+03 4.62977e-05 7.75784e-05
8.98990e+03 3.66524e-05 7.25733e-05
9.09091e+03 2.70070e-05 1.02604e-04
9.19192e+03 2.70070e-05 8.50859e-05
9.29293e+03 3.66524e-05 8.00809e-05
9.39394e+03 4.43687e-05 7.25733e-05
9.49495e+03 2.12198e-05 6.00607e-05
9.59596e+03 2.70070e-05 7.25733e-05
9.69697e+03 2.89361e-05 8.00809e-05
9.79798e+03 3.08652e-05 6.25632e-05
9.89899e+03 3.85814e-05 4.00404e-05
1.00000e+04 0.00000e+00 0.00000e+00


==> Analysis/Elliptic/GKing_11/Ell_GKing_numbers.txt <==
2209.353
1.00000e+03 0.00000e+00
1.18367e+03 0.00000e+00
1.36735e+03 0.00000e+00
1.55102e+03 0.00000e+00
1.73469e+03 0.00000e+00
1.91837e+03 8.81005e-04
2.10204e+03 1.88291e-03
2.28571e+03 1.05748e-03
2.46939e+03 4.68294e-04
2.65306e+03 2.68192e-04
2.83673e+03 1.77174e-04
3.02041e+03 1.23674e-04
3.20408e+03 7.92071e-05
3.38776e+03 7.36487e-05
3.57143e+03 5.41943e-05
3.75510e+03 4.58567e-05
3.93878e+03 4.37723e-05
4.12245e+03 2.70972e-05
4.30612e+03 2.22336e-05
4.48980e+03 2.08440e-05
4.67347e+03 2.08440e-05
4.85714e+03 1.52856e-05
5.04082e+03 1.73700e-05
5.22449e+03 2.01492e-05
5.40816e+03 1.45908e-05
5.59184e+03 6.25319e-06
5.77551e+03 6.94799e-06
5.95918e+03 8.33759e-06
6.14286e+03 9.03239e-06
6.32653e+03 8.33759e-06
6.51020e+03 5.55839e-06
6.69388e+03 7.64279e-06
6.87755e+03 3.47399e-06
7.06122e+03 9.72719e-06
7.24490e+03 9.72719e-06
7.42857e+03 7.64279e-06
7.61224e+03 3.47399e-06
7.79592e+03 4.86359e-06
7.97959e+03 4.86359e-06
8.16327e+03 4.86359e-06
8.34694e+03 4.86359e-06
8.53061e+03 4.86359e-06
8.71429e+03 1.38960e-06
8.89796e+03 4.86359e-06
9.08163e+03 2.08440e-06
9.26531e+03 4.16879e-06
9.44898e+03 2.08440e-06
9.63265e+03 2.77920e-06
9.81633e+03 2.77920e-06
1.00000e+04 0.00000e+00


==> Analysis/Elliptic/King_11/Ell_King_map.txt <==
56.644	24.205	1.011	2.053	51.227	2.045	20.921	0.071	0.637


==> Analysis/Elliptic/King_11/Ell_King_mass.txt <==
6048.838 6593.635
0.00000e+00 0.00000e+00 0.00000e+00
1.01010e+02 0.00000e+00 0.00000e+00
2.02020e+02 0.00000e+00 0.00000e+00
3.03030e+02 0.00000e+00 0.00000e+00
4.04040e+02 0.00000e+00 0.00000e+00
5.05051e+02 0.00000e+00 0.00000e+00
6.06061e+02 0.00000e+00 0.00000e+00
7.07071e+02 0.00000e+00 0.00000e+00
8.08081e+02 0.00000e+00 0.00000e+00
9.09091e+02 3.57401e-05 0.00000e+00
1.01010e+03 1.78700e-05 0.00000e+00
1.11111e+03 3.57401e-05 0.00000e+00
1.21212e+03 7.14801e-05 0.00000e+00
1.31313e+03 3.57401e-05 0.00000e+00
1.41414e+03 3.57401e-05 0.00000e+00
1.51515e+03 5.36101e-05 0.00000e+00
1.61616e+03 1.25090e-04 0.00000e+00
1.71717e+03 3.57401e-05 0.00000e+00
1.81818e+03 1.07220e-04 5.89286e-05
1.91919e+03 5.36101e-05 0.00000e+00
2.02020e+03 3.57401e-05 5.89286e-05
2.12121e+03 1.07220e-04 0.00000e+00
2.22222e+03 8.93502e-05 0.00000e+00
2.32323e+03 1.25090e-04 0.00000e+00
2.42424e+03 7.14801e-05 0.00000e+00
2.52525e+03 8.93502e-05 0.00000e+00
2.62626e+03 1.07220e-04 0.00000e+00
2.72727e+03 1.25090e-04 0.00000e+00
2.82828e+03 8.93502e-05 5.89286e-05
2.92929e+03 7.14801e-05 0.00000e+00
3.03030e+03 7.14801e-05 0.00000e+00
3.13131e+03 7.14801e-05 5.89286e-05
3.23232e+03 1.07220e-04 5.89286e-05
3.33333e+03 1.78700e-04 1.17857e-04
3.43434e+03 1.07220e-04 0.00000e+00
3.53535e+03 1.42960e-04 5.89286e-05
3.63636e+03 5.36101e-05 5.89286e-05
3.73737e+03 1.60830e-04 1.76786e-04
3.83838e+03 8.93502e-05 3.53571e-04
3.93939e+03 1.25090e-04 1.76786e-04
4.04040e+03 7.14801e-05 0.00000e+00
4.14141e+03 1.25090e-04 5.89286e-05
4.24242e+03 3.57401e-05 1.17857e-04
4.34343e+03 5.36101e-05 5.89286e-05
4.44444e+03 2.50181e-04 0.00000e+00
4.54545e+03 1.25090e-04 1.17857e-04
4.64646e+03 1.96570e-04 5.89286e-05
4.74747e+03 2.50181e-04 1.76786e-04
4.84848e+03 1.60830e-04 5.89286e-05
4.94949e+03 7.14801e-05 5.89286e-05
5.05051e+03 8.93502e-05 2.35714e-04
5.15152e+03 1.25090e-04 2.35714e-04
5.25253e+03 8.93502e-05 5.89286e-05
5.35354e+03 1.78700e-04 5.89286e-05
5.45455e+03 7.14801e-05 1.17857e-04
5.55556e+03 7.14801e-05 2.35714e-04
5.65657e+03 1.96570e-04 1.76786e-04
5.75758e+03 7.14801e-05 2.35714e-04
5.85859e+03 1.42960e-04 0.00000e+00
5.95960e+03 2.14440e-04 5.89286e-05
6.06061e+03 1.25090e-04 2.35714e-04
6.16162e+03 8.93502e-05 2.35714e-04
6.26263e+03 1.60830e-04 0.00000e+00
6.36364e+03 1.25090e-04 4.71429e-04
6.46465e+03 1.78700e-04 2.94643e-04
6.56566e+03 1.78700e-04 1.17857e-04
6.66667e+03 1.07220e-04 5.89286e-05
6.76768e+03 7.14801e-05 1.76786e-04
6.86869e+03 1.25090e-04 2.35714e-04
6.96970e+03 1.42960e-04 1.17857e-04
7.07071e+03 7.14801e-05 1.76786e-04
7.17172e+03 1.60830e-04 1.17857e-04
7.27273e+03 1.07220e-04 2.35714e-04
7.37374e+03 1.25090e-04 1.17857e-04
7.47475e+03 1.60830e-04 1.17857e-04
7.57576e+03 1.07220e-04 1.76786e-04
7.67677e+03 7.14801e-05 2.35714e-04
7.77778e+03 1.25090e-04 1.17857e-04
7.87879e+03 8.93502e-05 0.00000e+00
7.97980e+03 1.25090e-04 1.17857e-04
8.08081e+03 8.93502e-05 1.76786e-04
8.18182e+03 8.93502e-05 1.76786e-04
8.28283e+03 1.60830e-04 1.76786e-04
8.38384e+03 1.25090e-04 3.53571e-04
8.48485e+03 1.78700e-04 0.00000e+00
8.58586e+03 1.25090e-04 1.17857e-04
8.68687e+03 1.60830e-04 1.76786e-04
8.78788e+03 1.42960e-04 3.53571e-04
8.88889e+03 1.25090e-04 1.76786e-04
8.98990e+03 1.78700e-04 1.76786e-04
9.09091e+03 1.25090e-04 1.17857e-04
9.19192e+03 1.42960e-04 0.00000e+00
9.29293e+03 1.25090e-04 1.17857e-04
9.39394e+03 8.93502e-05 1.17857e-04
9.49495e+03 5.36101e-05 2.35714e-04
9.59596e+03 7.14801e-05 1.76786e-04
9.69697e+03 1.25090e-04 3.53571e-04
9.79798e+03 7.14801e-05 5.89286e-05
9.89899e+03 5.36101e-05 1.17857e-04
1.00000e+04 0.00000e+00 0.00000e+00


==> Analysis/Elliptic/King_11/Ell_King_numbers.txt <==
2508.619
1.00000e+03 0.00000e+00
1.18367e+03 0.00000e+00
1.36735e+03 0.00000e+00
1.55102e+03 0.00000e+00
1.73469e+03 0.00000e+00
1.91837e+03 1.27629e-04
2.10204e+03 4.73360e-04
2.28571e+03 9.32179e-04
2.46939e+03 9.03099e-04
2.65306e+03 6.97923e-04
2.83673e+03 5.52522e-04
3.02041e+03 3.71579e-04
3.20408e+03 2.67376e-04
3.38776e+03 2.02753e-04
3.57143e+03 1.56710e-04
3.75510e+03 1.23591e-04
3.93878e+03 1.07435e-04
4.12245e+03 1.00165e-04
4.30612e+03 6.78536e-05
4.48980e+03 5.33136e-05
4.67347e+03 3.47346e-05
4.85714e+03 3.39268e-05
5.04082e+03 3.71579e-05
5.22449e+03 2.90801e-05
5.40816e+03 2.18101e-05
5.59184e+03 2.50412e-05
5.77551e+03 1.37323e-05
5.95918e+03 1.05012e-05
6.14286e+03 1.77712e-05
6.32653e+03 8.07781e-06
6.51020e+03 7.27003e-06
6.69388e+03 6.46225e-06
6.87755e+03 1.05012e-05
7.06122e+03 8.07781e-06
7.24490e+03 4.03891e-06
7.42857e+03 9.69337e-06
7.61224e+03 5.65447e-06
7.79592e+03 4.03891e-06
7.97959e+03 4.84669e-06
8.16327e+03 8.07781e-07
8.34694e+03 3.23112e-06
8.53061e+03 8.07781e-07
8.71429e+03 0.00000e+00
8.89796e+03 8.07781e-07
9.08163e+03 1.61556e-06
9.26531e+03 2.42334e-06
9.44898e+03 1.61556e-06
9.63265e+03 1.61556e-06
9.81633e+03 1.61556e-06
1.00000e+04 0.00000e+00


==> Analysis/Elliptic/OGKing_11/Ell_OGKing_map.txt <==
56.683	24.162	1.042	1.513	22.634	1.376	14.540	0.091	0.360


==> Analysis/Elliptic/OGKing_11/Ell_OGKing_mass.txt <==
3571.446 7117.137
0.00000e+00 0.00000e+00 0.00000e+00
1.01010e+02 0.00000e+00 0.00000e+00
2.02020e+02 0.00000e+00 0.00000e+00
3.03030e+02 0.00000e+00 0.00000e+00
4.04040e+02 0.00000e+00 0.00000e+00
5.05051e+02 0.00000e+00 0.00000e+00
6.06061e+02 6.21469e-06 0.00000e+00
7.07071e+02 2.07156e-06 0.00000e+00
8.08081e+02 2.07156e-06 0.00000e+00
9.09091e+02 1.86441e-05 0.00000e+00
1.01010e+03 1.03578e-05 0.00000e+00
1.11111e+03 2.07156e-05 0.00000e+00
1.21212e+03 2.48588e-05 0.00000e+00
1.31313e+03 4.14313e-05 0.00000e+00
1.41414e+03 4.14313e-05 0.00000e+00
1.51515e+03 5.59322e-05 2.94205e-06
1.61616e+03 7.04331e-05 0.00000e+00
1.71717e+03 8.07910e-05 0.00000e+00
1.81818e+03 6.21469e-05 0.00000e+00
1.91919e+03 1.05650e-04 2.94205e-06
2.02020e+03 7.87194e-05 8.82615e-06
2.12121e+03 1.24294e-04 8.82615e-06
2.22222e+03 1.34652e-04 0.00000e+00
2.32323e+03 1.38795e-04 0.00000e+00
2.42424e+03 1.24294e-04 2.94205e-06
2.52525e+03 1.76083e-04 8.82615e-06
2.62626e+03 1.71940e-04 5.88410e-06
2.72727e+03 1.98870e-04 0.00000e+00
2.82828e+03 1.92655e-04 1.17682e-05
2.92929e+03 2.13371e-04 1.47103e-05
3.03030e+03 2.03013e-04 8.82615e-06
3.13131e+03 1.82298e-04 2.64785e-05
3.23232e+03 2.23729e-04 2.64785e-05
3.33333e+03 1.86441e-04 2.05944e-05
3.43434e+03 1.84369e-04 2.94205e-05
3.53535e+03 2.32015e-04 2.64785e-05
3.63636e+03 2.32015e-04 4.41308e-05
3.73737e+03 1.61582e-04 2.35364e-05
3.83838e+03 2.27872e-04 3.23626e-05
3.93939e+03 1.88512e-04 2.64785e-05
4.04040e+03 1.74011e-04 3.82467e-05
4.14141e+03 1.88512e-04 4.70728e-05
4.24242e+03 2.23729e-04 3.82467e-05
4.34343e+03 1.71940e-04 5.88410e-05
4.44444e+03 2.03013e-04 6.47251e-05
4.54545e+03 1.76083e-04 6.17831e-05
4.64646e+03 1.88512e-04 7.06092e-05
4.74747e+03 1.90584e-04 7.94354e-05
4.84848e+03 1.45009e-04 1.00030e-04
4.94949e+03 1.71940e-04 8.23774e-05
5.05051e+03 1.55367e-04 1.47103e-04
5.15152e+03 1.59510e-04 1.20624e-04
5.25253e+03 1.59510e-04 1.35334e-04
5.35354e+03 1.84369e-04 1.44160e-04
5.45455e+03 1.24294e-04 1.85349e-04
5.55556e+03 1.26365e-04 1.67697e-04
5.65657e+03 1.28437e-04 1.58871e-04
5.75758e+03 9.73635e-05 1.76523e-04
5.85859e+03 1.09793e-04 1.70639e-04
5.95960e+03 1.07721e-04 1.67697e-04
6.06061e+03 1.22222e-04 1.64755e-04
6.16162e+03 1.22222e-04 2.55958e-04
6.26263e+03 8.28625e-05 2.29480e-04
6.36364e+03 1.16008e-04 2.03001e-04
6.46465e+03 9.52919e-05 2.17712e-04
6.56566e+03 1.07721e-04 2.32422e-04
6.66667e+03 1.20151e-04 2.14770e-04
6.76768e+03 7.87194e-05 2.41248e-04
6.86869e+03 8.49341e-05 2.14770e-04
6.96970e+03 5.80038e-05 2.26538e-04
7.07071e+03 8.90772e-05 2.58900e-04
7.17172e+03 7.87194e-05 2.08886e-04
7.27273e+03 7.87194e-05 2.20654e-04
7.37374e+03 5.59322e-05 2.53016e-04
7.47475e+03 7.87194e-05 2.29480e-04
7.57576e+03 6.00753e-05 2.38306e-04
7.67677e+03 6.62900e-05 1.76523e-04
7.77778e+03 7.04331e-05 2.26538e-04
7.87879e+03 5.80038e-05 1.82407e-04
7.97980e+03 4.97175e-05 2.47132e-04
8.08081e+03 4.55744e-05 1.82407e-04
8.18182e+03 5.17891e-05 1.97117e-04
8.28283e+03 6.00753e-05 2.14770e-04
8.38384e+03 5.59322e-05 2.08886e-04
8.48485e+03 5.38606e-05 2.05944e-04
8.58586e+03 4.55744e-05 1.73581e-04
8.68687e+03 4.97175e-05 1.47103e-04
8.78788e+03 6.83616e-05 1.76523e-04
8.88889e+03 6.21469e-05 1.23566e-04
8.98990e+03 5.38606e-05 1.35334e-04
9.09091e+03 3.72881e-05 1.44160e-04
9.19192e+03 6.00753e-05 1.50045e-04
9.29293e+03 6.42185e-05 1.20624e-04
9.39394e+03 3.93597e-05 1.20624e-04
9.49495e+03 3.10734e-05 1.70639e-04
9.59596e+03 3.52166e-05 1.11798e-04
9.69697e+03 2.69303e-05 1.20624e-04
9.79798e+03 3.10734e-05 1.14740e-04
9.89899e+03 4.97175e-05 9.12036e-05
1.00000e+04 0.00000e+00 0.00000e+00


==> Analysis/Elliptic/OGKing_11/Ell_OGKing_numbers.txt <==
2256.581
1.00000e+03 0.00000e+00
1.18367e+03 0.00000e+00
1.36735e+03 0.00000e+00
1.55102e+03 0.00000e+00
1.73469e+03 0.00000e+00
1.91837e+03 3.88282e-04
2.10204e+03 1.95685e-03
2.28571e+03 1.22583e-03
2.46939e+03 4.92493e-04
2.65306e+03 2.60913e-04
2.83673e+03 1.85264e-04
3.02041e+03 1.32001e-04
3.20408e+03 1.03439e-04
3.38776e+03 9.49478e-05
3.57143e+03 6.79301e-05
3.75510e+03 6.09827e-05
3.93878e+03 5.86669e-05
4.12245e+03 4.32283e-05
4.30612e+03 4.01405e-05
4.48980e+03 2.70177e-05
4.67347e+03 2.54738e-05
4.85714e+03 2.16141e-05
5.04082e+03 1.85264e-05
5.22449e+03 2.54738e-05
5.40816e+03 1.54387e-05
5.59184e+03 1.77545e-05
5.77551e+03 1.77545e-05
5.95918e+03 8.49126e-06
6.14286e+03 1.23509e-05
6.32653e+03 1.62106e-05
6.51020e+03 8.49126e-06
6.69388e+03 1.23509e-05
6.87755e+03 7.71933e-06
7.06122e+03 8.49126e-06
7.24490e+03 1.08071e-05
7.42857e+03 9.26320e-06
7.61224e+03 6.94740e-06
7.79592e+03 5.40353e-06
7.97959e+03 4.63160e-06
8.16327e+03 4.63160e-06
8.34694e+03 1.15790e-05
8.53061e+03 4.63160e-06
8.71429e+03 2.31580e-06
8.89796e+03 9.26320e-06
9.08163e+03 4.63160e-06
9.26531e+03 4.63160e-06
9.44898e+03 2.31580e-06
9.63265e+03 6.17547e-06
9.81633e+03 3.08773e-06
1.00000e+04 0.00000e+00


==> Analysis/Elliptic/RGDP_11/Ell_RGDP_map.txt <==
56.676	24.173	0.958	4.051	3.039	0.779	3.318	0.242


==> Analysis/Segregated/EFF_11/Seg_EFF_map.txt <==
56.657	24.156	1.019	2.649	2.216	2.598	0.123	0.182


==> Analysis/Segregated/GDP_11/Seg_GDP_map.txt <==
56.678	24.167	1.007	3.595	3.189	0.629	3.139	0.132	0.227	0.182


==> Analysis/Segregated/GKing_11/Seg_GKing_map.txt <==
56.660	24.156	0.832	1.392	16.876	1.224	12.614	0.671	1.282	0.133	0.051	0.381


==> Analysis/Segregated/GKing_11/Seg_GKing_mass.txt <==
2246.603 4606.549
0.00000e+00 0.00000e+00 0.00000e+00
1.01010e+02 0.00000e+00 0.00000e+00
2.02020e+02 0.00000e+00 0.00000e+00
3.03030e+02 0.00000e+00 0.00000e+00
4.04040e+02 4.88166e-06 0.00000e+00
5.05051e+02 1.46450e-05 0.00000e+00
6.06061e+02 3.90533e-05 0.00000e+00
7.07071e+02 8.29882e-05 0.00000e+00
8.08081e+02 9.27515e-05 0.00000e+00
9.09091e+02 1.17160e-04 0.00000e+00
1.01010e+03 1.34246e-04 0.00000e+00
1.11111e+03 1.68417e-04 7.60953e-06
1.21212e+03 1.56213e-04 1.52191e-05
1.31313e+03 1.87944e-04 1.14143e-05
1.41414e+03 1.70858e-04 7.60953e-06
1.51515e+03 1.63536e-04 3.04381e-05
1.61616e+03 1.70858e-04 1.90238e-05
1.71717e+03 2.02589e-04 2.28286e-05
1.81818e+03 1.63536e-04 2.66334e-05
1.91919e+03 1.56213e-04 2.66334e-05
2.02020e+03 1.90385e-04 5.70715e-05
2.12121e+03 1.70858e-04 1.21752e-04
2.22222e+03 1.65976e-04 6.08762e-05
2.32323e+03 1.51331e-04 7.22905e-05
2.42424e+03 1.92825e-04 1.10338e-04
2.52525e+03 1.78180e-04 9.51191e-05
2.62626e+03 1.92825e-04 1.17948e-04
2.72727e+03 1.90385e-04 1.17948e-04
2.82828e+03 1.68417e-04 8.37048e-05
2.92929e+03 1.61095e-04 1.21752e-04
3.03030e+03 1.73299e-04 1.29362e-04
3.13131e+03 1.34246e-04 1.29362e-04
3.23232e+03 1.46450e-04 1.63605e-04
3.33333e+03 1.44009e-04 1.40776e-04
3.43434e+03 1.22041e-04 1.44581e-04
3.53535e+03 1.12278e-04 1.36972e-04
3.63636e+03 1.58654e-04 1.14143e-04
3.73737e+03 1.22041e-04 1.33167e-04
3.83838e+03 8.54290e-05 1.52191e-04
3.93939e+03 1.19601e-04 1.86434e-04
4.04040e+03 1.19601e-04 1.97848e-04
4.14141e+03 1.14719e-04 1.40776e-04
4.24242e+03 9.76331e-05 1.33167e-04
4.34343e+03 1.02515e-04 1.97848e-04
4.44444e+03 1.00074e-04 1.33167e-04
4.54545e+03 8.54290e-05 1.44581e-04
4.64646e+03 9.51923e-05 1.71214e-04
4.74747e+03 8.78698e-05 1.55995e-04
4.84848e+03 9.27515e-05 2.01653e-04
4.94949e+03 1.17160e-04 1.59800e-04
5.05051e+03 1.00074e-04 1.44581e-04
5.15152e+03 1.07396e-04 1.55995e-04
5.25253e+03 9.27515e-05 1.52191e-04
5.35354e+03 1.19601e-04 1.52191e-04
5.45455e+03 7.81065e-05 1.75019e-04
5.55556e+03 9.27515e-05 9.89239e-05
5.65657e+03 1.00074e-04 1.48386e-04
5.75758e+03 9.51923e-05 1.14143e-04
5.85859e+03 9.27515e-05 1.25557e-04
5.95960e+03 1.36686e-04 1.14143e-04
6.06061e+03 6.59024e-05 1.36972e-04
6.16162e+03 1.00074e-04 9.13144e-05
6.26263e+03 1.00074e-04 1.14143e-04
6.36364e+03 1.07396e-04 1.02729e-04
6.46465e+03 8.78698e-05 1.29362e-04
6.56566e+03 7.32249e-05 1.44581e-04
6.66667e+03 1.17160e-04 9.89239e-05
6.76768e+03 9.03107e-05 1.67410e-04
6.86869e+03 7.81065e-05 9.89239e-05
6.96970e+03 7.81065e-05 1.33167e-04
7.07071e+03 8.29882e-05 1.29362e-04
7.17172e+03 9.76331e-05 1.14143e-04
7.27273e+03 6.34615e-05 1.06533e-04
7.37374e+03 5.85799e-05 1.14143e-04
7.47475e+03 7.81065e-05 1.10338e-04
7.57576e+03 7.81065e-05 1.06533e-04
7.67677e+03 6.83432e-05 5.70715e-05
7.77778e+03 7.07840e-05 8.37048e-05
7.87879e+03 5.61391e-05 9.13144e-05
7.97980e+03 6.10207e-05 1.82629e-04
8.08081e+03 7.81065e-05 9.51191e-05
8.18182e+03 7.32249e-05 1.10338e-04
8.28283e+03 5.12574e-05 7.99001e-05
8.38384e+03 6.83432e-05 1.25557e-04
8.48485e+03 5.61391e-05 1.14143e-04
8.58586e+03 6.10207e-05 6.08762e-05
8.68687e+03 7.81065e-05 1.40776e-04
8.78788e+03 7.81065e-05 8.75096e-05
8.88889e+03 6.59024e-05 1.06533e-04
8.98990e+03 4.63757e-05 1.10338e-04
9.09091e+03 6.34615e-05 1.25557e-04
9.19192e+03 5.85799e-05 9.51191e-05
9.29293e+03 5.61391e-05 1.10338e-04
9.39394e+03 5.12574e-05 1.33167e-04
9.49495e+03 6.59024e-05 9.51191e-05
9.59596e+03 4.88166e-05 7.99001e-05
9.69697e+03 4.14941e-05 9.13144e-05
9.79798e+03 6.10207e-05 1.10338e-04
9.89899e+03 4.88166e-05 1.40776e-04
1.00000e+04 0.00000e+00 0.00000e+00


==> Analysis/Segregated/GKing_11/Seg_GKing_numbers.txt <==
2271.637
1.00000e+03 0.00000e+00
1.18367e+03 0.00000e+00
1.36735e+03 0.00000e+00
1.55102e+03 0.00000e+00
1.73469e+03 0.00000e+00
1.91837e+03 5.42750e-04
2.10204e+03 1.58420e-03
2.28571e+03 1.33174e-03
2.46939e+03 6.95240e-04
2.65306e+03 3.76706e-04
2.83673e+03 2.23087e-04
3.02041e+03 1.42888e-04
3.20408e+03 9.54472e-05
3.38776e+03 6.72084e-05
3.57143e+03 5.93015e-05
3.75510e+03 4.63117e-05
3.93878e+03 3.78400e-05
4.12245e+03 3.10627e-05
4.30612e+03 2.37206e-05
4.48980e+03 2.03320e-05
4.67347e+03 1.97672e-05
4.85714e+03 9.03642e-06
5.04082e+03 1.41194e-05
5.22449e+03 1.01660e-05
5.40816e+03 1.35546e-05
5.59184e+03 1.24251e-05
5.77551e+03 7.90687e-06
5.95918e+03 3.95343e-06
6.14286e+03 6.21254e-06
6.32653e+03 5.64776e-06
6.51020e+03 3.38866e-06
6.69388e+03 6.77732e-06
6.87755e+03 6.21254e-06
7.06122e+03 2.25911e-06
7.24490e+03 3.95343e-06
7.42857e+03 5.08299e-06
7.61224e+03 3.38866e-06
7.79592e+03 1.69433e-06
7.97959e+03 4.51821e-06
8.16327e+03 4.51821e-06
8.34694e+03 2.82388e-06
8.53061e+03 4.51821e-06
8.71429e+03 5.64776e-07
8.89796e+03 2.25911e-06
9.08163e+03 6.77732e-06
9.26531e+03 5.64776e-07
9.44898e+03 2.25911e-06
9.63265e+03 5.64776e-07
9.81633e+03 1.69433e-06
1.00000e+04 0.00000e+00


==> Analysis/Segregated/King_11/Seg_King_map.txt <==
56.616	24.187	0.962	2.337	38.488	2.372	20.494	0.189	0.051	0.599


==> Analysis/Segregated/King_11/Seg_King_mass.txt <==
6605.327 7239.049
0.00000e+00 0.00000e+00 0.00000e+00
1.01010e+02 0.00000e+00 0.00000e+00
2.02020e+02 0.00000e+00 0.00000e+00
3.03030e+02 0.00000e+00 0.00000e+00
4.04040e+02 0.00000e+00 0.00000e+00
5.05051e+02 1.19134e-05 0.00000e+00
6.06061e+02 0.00000e+00 0.00000e+00
7.07071e+02 0.00000e+00 0.00000e+00
8.08081e+02 0.00000e+00 0.00000e+00
9.09091e+02 2.38267e-05 0.00000e+00
1.01010e+03 1.19134e-05 0.00000e+00
1.11111e+03 4.76534e-05 0.00000e+00
1.21212e+03 2.38267e-05 0.00000e+00
1.31313e+03 2.38267e-05 0.00000e+00
1.41414e+03 3.57401e-05 0.00000e+00
1.51515e+03 5.95668e-05 0.00000e+00
1.61616e+03 3.57401e-05 0.00000e+00
1.71717e+03 7.14801e-05 0.00000e+00
1.81818e+03 1.07220e-04 3.53571e-05
1.91919e+03 9.53069e-05 0.00000e+00
2.02020e+03 9.53069e-05 0.00000e+00
2.12121e+03 7.14801e-05 0.00000e+00
2.22222e+03 1.19134e-04 0.00000e+00
2.32323e+03 8.33935e-05 3.53571e-05
2.42424e+03 1.19134e-04 0.00000e+00
2.52525e+03 1.31047e-04 3.53571e-05
2.62626e+03 7.14801e-05 3.53571e-05
2.72727e+03 1.07220e-04 7.07143e-05
2.82828e+03 1.42960e-04 0.00000e+00
2.92929e+03 1.66787e-04 3.53571e-05
3.03030e+03 8.33935e-05 0.00000e+00
3.13131e+03 1.66787e-04 1.06071e-04
3.23232e+03 8.33935e-05 0.00000e+00
3.33333e+03 1.54874e-04 7.07143e-05
3.43434e+03 1.07220e-04 1.41429e-04
3.53535e+03 1.19134e-04 7.07143e-05
3.63636e+03 1.31047e-04 7.07143e-05
3.73737e+03 1.42960e-04 1.06071e-04
3.83838e+03 1.19134e-04 7.07143e-05
3.93939e+03 7.14801e-05 1.06071e-04
4.04040e+03 1.42960e-04 0.00000e+00
4.14141e+03 8.33935e-05 1.06071e-04
4.24242e+03 5.95668e-05 1.06071e-04
4.34343e+03 1.19134e-04 1.41429e-04
4.44444e+03 8.33935e-05 1.06071e-04
4.54545e+03 1.31047e-04 1.76786e-04
4.64646e+03 1.31047e-04 1.06071e-04
4.74747e+03 4.76534e-05 1.76786e-04
4.84848e+03 1.19134e-04 2.47500e-04
4.94949e+03 8.33935e-05 3.53571e-05
5.05051e+03 5.95668e-05 1.41429e-04
5.15152e+03 8.33935e-05 1.41429e-04
5.25253e+03 1.07220e-04 7.07143e-05
5.35354e+03 1.78700e-04 1.76786e-04
5.45455e+03 1.19134e-04 3.53571e-05
5.55556e+03 1.07220e-04 1.41429e-04
5.65657e+03 8.33935e-05 1.06071e-04
5.75758e+03 1.42960e-04 1.76786e-04
5.85859e+03 1.31047e-04 3.53571e-05
5.95960e+03 1.66787e-04 1.41429e-04
6.06061e+03 2.26354e-04 1.06071e-04
6.16162e+03 1.54874e-04 1.76786e-04
6.26263e+03 5.95668e-05 2.82857e-04
6.36364e+03 1.07220e-04 1.76786e-04
6.46465e+03 1.90614e-04 7.07143e-05
6.56566e+03 1.54874e-04 0.00000e+00
6.66667e+03 4.76534e-05 2.82857e-04
6.76768e+03 1.78700e-04 3.18214e-04
6.86869e+03 1.66787e-04 3.18214e-04
6.96970e+03 1.07220e-04 1.06071e-04
7.07071e+03 1.42960e-04 1.06071e-04
7.17172e+03 7.14801e-05 1.76786e-04
7.27273e+03 1.90614e-04 2.82857e-04
7.37374e+03 1.90614e-04 1.06071e-04
7.47475e+03 8.33935e-05 2.82857e-04
7.57576e+03 1.42960e-04 1.06071e-04
7.67677e+03 7.14801e-05 1.41429e-04
7.77778e+03 1.78700e-04 2.82857e-04
7.87879e+03 1.42960e-04 1.06071e-04
7.97980e+03 1.66787e-04 1.41429e-04
8.08081e+03 8.33935e-05 1.41429e-04
8.18182e+03 9.53069e-05 2.12143e-04
8.28283e+03 7.14801e-05 2.82857e-04
8.38384e+03 1.42960e-04 1.41429e-04
8.48485e+03 3.57401e-05 7.07143e-05
8.58586e+03 1.19134e-04 1.41429e-04
8.68687e+03 1.07220e-04 7.07143e-05
8.78788e+03 1.19134e-04 7.07143e-05
8.88889e+03 8.33935e-05 1.41429e-04
8.98990e+03 8.33935e-05 2.47500e-04
9.09091e+03 7.14801e-05 2.12143e-04
9.19192e+03 1.54874e-04 0.00000e+00
9.29293e+03 1.42960e-04 7.07143e-05
9.39394e+03 1.78700e-04 2.47500e-04
9.49495e+03 1.07220e-04 2.47500e-04
9.59596e+03 1.19134e-04 7.07143e-05
9.69697e+03 9.53069e-05 1.06071e-04
9.79798e+03 1.31047e-04 3.18214e-04
9.89899e+03 1.66787e-04 1.76786e-04
1.00000e+04 0.00000e+00 0.00000e+00


==> Analysis/Segregated/King_11/Seg_King_numbers.txt <==
2455.282
1.00000e+03 0.00000e+00
1.18367e+03 0.00000e+00
1.36735e+03 0.00000e+00
1.55102e+03 0.00000e+00
1.73469e+03 0.00000e+00
1.91837e+03 1.67200e-04
2.10204e+03 5.94903e-04
2.28571e+03 1.10471e-03
2.46939e+03 9.33035e-04
2.65306e+03 7.18810e-04
2.83673e+03 4.68010e-04
3.02041e+03 3.03050e-04
3.20408e+03 2.35125e-04
3.38776e+03 1.79143e-04
3.57143e+03 1.14950e-04
3.75510e+03 9.70356e-05
3.93878e+03 8.43463e-05
4.12245e+03 6.79249e-05
4.30612e+03 6.34464e-05
4.48980e+03 4.55321e-05
4.67347e+03 4.32928e-05
4.85714e+03 2.76178e-05
5.04082e+03 2.98571e-05
5.22449e+03 2.38857e-05
5.40816e+03 2.09000e-05
5.59184e+03 2.16464e-05
5.77551e+03 1.26893e-05
5.95918e+03 1.26893e-05
6.14286e+03 8.95713e-06
6.32653e+03 6.71785e-06
6.51020e+03 8.95713e-06
6.69388e+03 7.46428e-06
6.87755e+03 5.97142e-06
7.06122e+03 2.23928e-06
7.24490e+03 6.71785e-06
7.42857e+03 6.71785e-06
7.61224e+03 1.49286e-06
7.79592e+03 3.73214e-06
7.97959e+03 1.49286e-06
8.16327e+03 2.23928e-06
8.34694e+03 2.23928e-06
8.53061e+03 7.46428e-07
8.71429e+03 2.23928e-06
8.89796e+03 7.46428e-07
9.08163e+03 7.46428e-07
9.26531e+03 2.23928e-06
9.44898e+03 2.23928e-06
9.63265e+03 0.00000e+00
9.81633e+03 7.46428e-07
1.00000e+04 0.00000e+00


==> Analysis/Segregated/OGKing_11/Seg_OGKing_map.txt <==
56.608	24.167	0.988	1.622	22.079	1.594	14.042	0.101	0.071	0.359


==> Analysis/Segregated/OGKing_11/Seg_OGKing_mass.txt <==
3508.002 6291.760
0.00000e+00 0.00000e+00 0.00000e+00
1.01010e+02 0.00000e+00 0.00000e+00
2.02020e+02 0.00000e+00 0.00000e+00
3.03030e+02 0.00000e+00 0.00000e+00
4.04040e+02 0.00000e+00 0.00000e+00
5.05051e+02 0.00000e+00 0.00000e+00
6.06061e+02 3.47429e-06 0.00000e+00
7.07071e+02 3.47429e-06 0.00000e+00
8.08081e+02 1.04229e-05 0.00000e+00
9.09091e+02 2.60572e-05 0.00000e+00
1.01010e+03 1.04229e-05 0.00000e+00
1.11111e+03 3.82172e-05 0.00000e+00
1.21212e+03 5.03773e-05 0.00000e+00
1.31313e+03 5.73258e-05 0.00000e+00
1.41414e+03 5.90630e-05 0.00000e+00
1.51515e+03 8.51202e-05 0.00000e+00
1.61616e+03 7.64345e-05 2.27743e-06
1.71717e+03 1.28549e-04 2.27743e-06
1.81818e+03 1.04229e-04 2.27743e-06
1.91919e+03 1.33760e-04 2.27743e-06
2.02020e+03 1.30286e-04 4.55487e-06
2.12121e+03 1.40709e-04 9.10973e-06
2.22222e+03 1.73715e-04 1.36646e-05
2.32323e+03 1.96298e-04 4.55487e-06
2.42424e+03 1.58080e-04 1.59420e-05
2.52525e+03 2.04983e-04 1.36646e-05
2.62626e+03 1.82400e-04 2.04969e-05
2.72727e+03 2.24092e-04 1.13872e-05
2.82828e+03 2.20618e-04 2.27743e-05
2.92929e+03 2.24092e-04 1.82195e-05
3.03030e+03 2.11932e-04 2.73292e-05
3.13131e+03 1.96298e-04 2.50518e-05
3.23232e+03 2.36252e-04 3.18841e-05
3.33333e+03 2.29303e-04 2.50518e-05
3.43434e+03 2.29303e-04 2.96066e-05
3.53535e+03 2.32778e-04 3.18841e-05
3.63636e+03 2.24092e-04 5.23810e-05
3.73737e+03 2.55361e-04 4.55487e-05
3.83838e+03 2.01509e-04 4.78261e-05
3.93939e+03 2.18881e-04 5.01035e-05
4.04040e+03 2.17143e-04 7.97101e-05
4.14141e+03 2.04983e-04 7.74327e-05
4.24242e+03 1.78926e-04 4.09938e-05
4.34343e+03 1.73715e-04 9.33747e-05
4.44444e+03 2.03246e-04 9.33747e-05
4.54545e+03 1.77189e-04 8.19876e-05
4.64646e+03 1.38972e-04 1.11594e-04
4.74747e+03 1.58080e-04 1.34369e-04
4.84848e+03 1.30286e-04 1.16149e-04
4.94949e+03 1.33760e-04 1.48033e-04
5.05051e+03 1.51132e-04 1.70807e-04
5.15152e+03 1.16389e-04 1.52588e-04
5.25253e+03 1.38972e-04 1.43478e-04
5.35354e+03 1.30286e-04 1.79917e-04
5.45455e+03 1.54606e-04 2.09524e-04
5.55556e+03 1.37235e-04 2.16356e-04
5.65657e+03 1.05966e-04 1.86749e-04
5.75758e+03 1.09440e-04 2.18634e-04
5.85859e+03 9.55431e-05 2.55072e-04
5.95960e+03 1.02492e-04 2.34576e-04
6.06061e+03 9.90174e-05 2.61905e-04
6.16162e+03 7.12230e-05 2.20911e-04
6.26263e+03 9.03316e-05 2.59627e-04
6.36364e+03 6.08001e-05 2.25466e-04
6.46465e+03 9.20688e-05 2.59627e-04
6.56566e+03 7.29602e-05 2.34576e-04
6.66667e+03 7.64345e-05 2.00414e-04
6.76768e+03 5.55887e-05 2.73292e-04
6.86869e+03 8.51202e-05 1.91304e-04
6.96970e+03 7.12230e-05 1.79917e-04
7.07071e+03 5.90630e-05 2.04969e-04
7.17172e+03 7.99088e-05 2.11801e-04
7.27273e+03 5.55887e-05 2.32298e-04
7.37374e+03 5.38516e-05 1.89027e-04
7.47475e+03 5.90630e-05 1.98137e-04
7.57576e+03 5.73258e-05 1.54865e-04
7.67677e+03 4.34287e-05 1.79917e-04
7.77778e+03 4.69030e-05 1.86749e-04
7.87879e+03 3.99544e-05 1.59420e-04
7.97980e+03 6.42744e-05 1.57143e-04
8.08081e+03 6.60116e-05 1.32091e-04
8.18182e+03 4.86401e-05 1.32091e-04
8.28283e+03 3.82172e-05 1.18427e-04
8.38384e+03 5.03773e-05 1.27536e-04
8.48485e+03 4.34287e-05 1.54865e-04
8.58586e+03 3.99544e-05 1.50311e-04
8.68687e+03 3.30058e-05 1.27536e-04
8.78788e+03 5.03773e-05 1.43478e-04
8.88889e+03 5.38516e-05 1.32091e-04
8.98990e+03 2.95315e-05 1.11594e-04
9.09091e+03 2.95315e-05 1.18427e-04
9.19192e+03 3.64801e-05 1.02484e-04
9.29293e+03 2.95315e-05 1.27536e-04
9.39394e+03 3.30058e-05 1.00207e-04
9.49495e+03 3.47429e-05 9.10973e-05
9.59596e+03 2.95315e-05 9.33747e-05
9.69697e+03 3.30058e-05 1.16149e-04
9.79798e+03 2.43201e-05 9.33747e-05
9.89899e+03 2.60572e-05 9.10973e-05
1.00000e+04 0.00000e+00 0.00000e+00


==> Analysis/Segregated/OGKing_11/Seg_OGKing_numbers.txt <==
2231.039
1.00000e+03 0.00000e+00
1.18367e+03 0.00000e+00
1.36735e+03 0.00000e+00
1.55102e+03 0.00000e+00
1.73469e+03 0.00000e+00
1.91837e+03 5.56978e-04
2.10204e+03 2.14764e-03
2.28571e+03 1.15128e-03
2.46939e+03 4.17558e-04
2.65306e+03 2.42930e-04
2.83673e+03 1.47166e-04
3.02041e+03 1.23225e-04
3.20408e+03 8.37932e-05
3.38776e+03 6.68937e-05
3.57143e+03 5.14025e-05
3.75510e+03 6.19647e-05
3.93878e+03 4.01362e-05
4.12245e+03 3.30948e-05
4.30612e+03 3.02782e-05
4.48980e+03 3.30948e-05
4.67347e+03 2.11243e-05
4.85714e+03 1.97160e-05
5.04082e+03 1.76036e-05
5.22449e+03 1.97160e-05
5.40816e+03 1.68995e-05
5.59184e+03 1.33787e-05
5.77551e+03 1.68995e-05
5.95918e+03 1.33787e-05
6.14286e+03 7.74559e-06
6.32653e+03 8.44973e-06
6.51020e+03 1.19705e-05
6.69388e+03 9.85802e-06
6.87755e+03 1.05622e-05
7.06122e+03 1.05622e-05
7.24490e+03 4.22487e-06
7.42857e+03 2.81658e-06
7.61224e+03 4.92901e-06
7.79592e+03 6.33730e-06
7.97959e+03 4.22487e-06
8.16327e+03 2.81658e-06
8.34694e+03 4.22487e-06
8.53061e+03 2.81658e-06
8.71429e+03 3.52072e-06
8.89796e+03 3.52072e-06
9.08163e+03 4.92901e-06
9.26531e+03 4.92901e-06
9.44898e+03 2.81658e-06
9.63265e+03 3.52072e-06
9.81633e+03 3.52072e-06
1.00000e+04 0.00000e+00


==> Analysis/Segregated/RGDP_11/Seg_RGDP_map.txt <==
56.625	24.170	0.957	3.782	3.348	0.729	3.343	0.237	0.192

